Monitoring Temporal Properties using Interval Analysis

Verification of temporal logic properties plays a crucial role in proving the desired behaviors of continuous systems. In this paper, we propose an interval method that verifies the properties described by a bounded signal temporal logic. We relax the problem so that if the verification process cannot succeed at the prescribed precision, it outputs an inconclusive result. The problem is solved by an efficient and rigorous monitoring algorithm. This algorithm performs a forward simulation of a continuous-time dynamical system, detects a set of time intervals in which the atomic propositions hold, and validates the property by propagating the time intervals. In each step, the continuous state at a certain time is enclosed by an interval vector that is proven to contain a unique solution. We experimentally demonstrate the utility of the proposed method in formal analysis of nonlinear and complex continuous systems.

==> response.txt <==
We are grateful for the reviewers comments that will definitely help 
improving our paper.  Revisions made regarding the reviewers comments 
are addressed below.

> --------------------------------------------
>           Reviewer A's comments
> --------------------------------------------
> 
> 英語で意図を伝える自信がありませんので，申し訳ございませんが日本語で
> 書かせていただきます．
> 
> 本論文ではインターバル解析を用いたダイナミカルシステムの検証手法を提案さ
> れています．
> 全体的によく描かれていると思いますが，一部修正ください．
> 
> １．第6節で述べられているアルゴリズムの流れに従うと，6.1節と6.2節は
> 順序を入れ替える方が良いかと思います．何らかの意図により，このような
> 順にされているのでしょうか？そうで無ければ，入れ替えをご検討ください．

アルゴリズムの流れに沿った説明となるように構成を変更しました。
6.1節を前半・後半に分割し、後半部を6.3節としました。

 
> ２．定義5で，インターバルの近似に記号 u を使われています．第4節の例題で
> はu はパラメータに使われていますので，紛らわしいです．別の記号をお使いく
> ださい．
> （6ページの定理１の証明の下にある u が近似なのか，パラメータなのか，分か
> りづらいです．）

u を s に変更しました。

 
> ３．6ページの定理１の下にある説明で u_1 が T_{\varphi}の第一要素であるこ
> とを，読者に分かりやすいように記述できないでしょうか．

明記しました。

 
> ４．第6節の記述は，インターバルとその近似の区別が厳密にされていないた
> め，紛らわしいです．例えば，定義６の2行目で，$u_i \in I$となっていますの
> で，$u_i$は（近似でない）インターバルになるのでしょうか？記法を統一して
> 見直しをお願いします．
> また，本文では各アルゴリズムは近似インターバルを扱っているように描かれて
> いますが，具体的なアルゴリズムでは近似で無いインターバルを扱っているよう
> に見えます．

提案手法は左閉右開区間 [\lb{t},\ub{t}) を閉区間2つ \s, \s' で近似しており、
近似対象はアルファベットの t で、近似は s で統一的に記述しています。

記述が紛らわしくなっていた原因は、定義5で近似を区間の組と定義しておきながら、
定義6では、近似の組を、組をバラした集合として定義しているためかと思われます。
このことの説明を定義6の前に追加しました。

 
> ５．2ページのExtDivの定義について
> ・1行目で読者の理解を助けるために括弧()をつけて演算の順序を明示してくだ
> さい．
> ・確認ですが，2,3行目のインターバルは閉区間[]でなく，開区間()でよろしい
> のでしょうか．
> ・同じく 2,3行目で a > 0 (a < 0) という演算子は定義されていないと思いま
> す．定義されるか，a を \underline{a} (\overline{a}) に変更されてはいかが
> でしょうか．

ご指摘のとおりに修正しました。

 
> ６．3ページ目の Example 1 で，Figure 1の前に Figure 2が出現します．例の
> 順を入れ替えてはいかがでしょうか．

Example 1 の方が Example 2 よりも簡単な例題となっているため、現在の順序が
適切だと考えております。
Example 1からの参照用に新たなFigure 1を追加しました。

 
> ７．3ページ，左段，下から2行目に t \rightarrow X という記述があります
> が，未定義です．

前節で定義されている SS_\bar{t}({\mathcal S}) に変更しました。

 
> ８．4ページ，左段，上から9行目に The map ... corresponds ... という文が
> ありますが，corresponds にこのような様な用法はないと思います．

The map ... associates ... to に修正しました。

 
> ９．5ページの定義6で n が出てきますが，未定義です．#Tのことでしょうか．

ご指摘の通りです。修正しました。

 
> １０．参考文献で，国際会議録掲載論文の引用方法が本学会のスタイルと異なる
> ようです．
 
会議の略記しか書いていなかったのを「Proc. 会議名」のように書くように修正し
ました。
 
 
> --------------------------------------------
>           Reviewer B's comments
> --------------------------------------------
> 
> In this paper, authors propose an interval method that verifies the
> properties of continuous systems described by a bounded signal temporal
> logic.
> The contribution of this paper is to propose an interval method that
> verifies bounded portions of the signal temporal logic (STL) properties
> of a class of continuous-time dynamical systems.
> 
> It is an theoretically and practically interesting work.
> I think this paper should be published.
> 
> 
> Some comments in order to improve this paper:
 
> You should explain in detail why your proposed interval method is excellent
> compared with other methods such as a tree-search method, a Monte-Carlo
> method and statistical model checking method.

In the third paragraph of Section 1, we have added several sentences that claim 
the advantages of our method in comparison with with the existing methods.


